A Temporal Stochastic Bias Correction using a Machine Learning Attention model

Climate models are biased with respect to real-world observations. They usually need to be adjusted before being used in impact studies. The suite of statistical methods that enable such adjustments is called bias correction (BC). However, BC methods currently struggle to adjust temporal biases. Because they mostly disregard the dependence between consecutive time points. As a result, climate statistics with long-range temporal properties, such as heatwave duration and frequency, cannot be corrected accurately. This makes it more difficult to produce reliable impact studies on such climate statistics. This paper offers a novel BC methodology to correct temporal biases. This is made possible by rethinking the philosophy behind BC. We will introduce BC as a time-indexed regression task with stochastic outputs. Rethinking BC enables us to adapt state-of-the-art machine learning (ML) attention models and thereby learn different types of biases, including temporal asynchronicities. With a case study of heatwave duration statistics in Abuja, Nigeria, and Tokyo, Japan, we show more accurate results than current climate model outputs and alternative BC methods.

==> README.txt <==
Readme for BLG Authoring Template
=================================

The first release CUP-JNL-BLG.cls (version 0.1) and latex template
includes following files: (The current release is version 0.1)

********************************** Files **********************************

README.txt               - This file.

CUP-JNL-BLG.cls - The CUP Authoring template class file.

User-manual.pdf          - The user manual for how to work with templates.

Sample.pdf               - A sample output of Authoring template.

Sample.tex               - The main file of latex template.

Sample.bbl               - A sample reference output file.

Sample-Refs.bib          - A sample bibtex file.

fig.eps                  - A sample image.

***************************************************************************

